HKUST at SemEval-2023 Task 1: Visual Word Sense Disambiguation with Context Augmentation and Visual Assistance

Visual Word Sense Disambiguation (VWSD) is a multi-modal task that aims to select, among a batch of candidate images, the one that best entails the target word's meaning within a limited context. In this paper, we propose a multi-modal retrieval framework that maximally leverages pretrained Vision-Language models, as well as open knowledge bases and datasets. Our system consists of the following key components: (1) Gloss matching: a pretrained bi-encoder model is used to match contexts with proper senses of the target words; (2) Prompting: matched glosses and other textual information, such as synonyms, are incorporated using a prompting template; (3) Image retrieval: semantically matching images are retrieved from large open datasets using prompts as queries; (4) Modality fusion: contextual information from different modalities are fused and used for prediction. Although our system does not produce the most competitive results at SemEval-2023 Task 1, we are still able to beat nearly half of the teams. More importantly, our experiments reveal acute insights for the field of Word Sense Disambiguation (WSD) and multi-modal learning. Our code is available on GitHub.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

